Searching for the spectral depolarisation of ASKAP one-off FRB sources

Fast Radio Bursts (FRBs) are extragalactic transients of (sub-)millisecond duration that show wide-ranging spectral, temporal, and polarimetric properties. The polarimetric analysis of FRBs can be used to probe intervening media, study the emission mechanism, and test possible progenitor models. In particular, low frequency depolarisation of FRBs can identify dense, turbulent, magnetised, ionised plasma thought to be near the FRB progenitor. An ensemble of repeating FRBs has shown low-frequency depolarisation. The depolarisation is quantified by the parameter $\sigma_{\rm RM}$, which correlates with proxies for both the turbulence and mean magnetic field strength of the putative plasma. However, while many non-repeating FRBs show comparable scattering (and hence inferred turbulence) to repeating FRBs, it is unclear whether their surrounding environments are comparable to those of repeating FRBs. To test this, we analyse the spectro-polarimetric properties of five one-off FRBs and one repeating FRB, detected and localised by the Australian Square Kilometer Array Pathfinder. We search for evidence of depolarisation due to $\sigma_{\rm RM}$ and consider models where the depolarisation is intrinsic to the source. We find no evidence (for or against) the sample showing spectral depolarisation. Under the assumption that FRBs have multipath propagation-induced depolarisation, the correlation between our constraint on $\sigma_{\rm RM}$ and RM is consistent with repeating FRBs only if the values of $\sigma_{\rm RM}$ are much smaller than our upper limits. The observations provide further evidence for differences in the environments and sources of one-off and repeating FRBs.

==> Figures/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> REFEREE_COMMENTS/Responses.txt <==
Referee Comments

Major comments:
1. The authors argue that the observations provide further evidence for differences in the environments and sources of one-off and repeating FRBs. However, this was not justified by their results. As shown in Fig.4, one expects FRBs with lower RMs to show smaller sigma_rm. Results presented in this paper are consistent with this, suggesting that one-off FRBs could also follow this relation. It’s unclear how these observations (of this FRB sample) can support their argument. In addition, the upper limits on sigma_rm are orders of magnitude larger than the model prediction, which provides limited information on the nature of depolarisation.

2. The authors argue that their results suggest one-off environments that are much less complex. Again, this cannot be justified by their results since the RM of their sample is much smaller than repeating FRBs. Polarisation observations of one-off FRBs with large RM are required to test this hypothesis.

We thank the referee for their helpful comments on the paper. 


We agree with the referee that the environments of one-off FRBs cannot be probed with the sigma_RM - RM relationship due to the low RM values typically shown by one-off FRBs.  We did not intend to make a strong claim given we only have upper limits. However, the sigma_RM - tau relationship between the repeating and non-repeating FRBs appears to be different, as a wide range of tau_s values has been observed for one-off FRBs, which shows inconsistency between the two populations.

We agree with the referee’s comment that one-off FRB with a high observed RM would be extremely valuable to comprehensively probe the differences in environments of one-off and repeating FRB sources. However, the absence of any observed high-RM one-off FRB to date, and the significant difference seen in the RM distribution for both the source classes suggest an apparent difference in their environment.  



We address these comments (including minor comment #6) in Section 4, paragraph 3 - 

“The relationship between temporal scattering and depolarisation has been extensively studied in \cite{Yang_2022} for various physical scenarios in repeating FRB sources. In case of shock-compressed magnetised plasma \cite{Yang_2022} provides \sigmaRM-$\tau_s$ relationship as \sigmaRM$\propto$$\tau_{s}^{0.65-0.83}$ , which appears to be closer to the scaling index reported by \cite{Feng} for repeating sources. In general, the \sigmaRM-$\tau_s$ scaling depends on the various physical parameters, including the radius of the assumed turbulence scale R and B$_{||}$, with lower B$_{||}$ leading to a shallower index of scaling, or no correlation in \sigmaRM-$\tau_{s}$ which could be a characteristic of one-off FRBs. Similar correlation in the current set of one-off FRBs is not explored due to the lack of detection of depolarisation in any non-repeating FRBs. To robustly test for a different relationship between \sigmaRM and RM for one-off bursts, FRBs with comparable RMs to that of repeating FRBs are essential, or the detection of depolarisation (potentially using lower-frequency detection of one-off FRBs).  The largest magnitude RM reported in a one-off FRB is only 353 \RMunits\ for FRB 20190608B \citep{Day_2020}.”

--

Minor comments:
1. Section 2.3 – What’s the motivation to use a weighted average? How does this affect the result compared with a non-weighted average?

We use weighted average due to the limited noise information available for the image domain datasets (FRBs 20180924B, 20190102C, 20190608B, 20190611B) - which results in poor constraints on linear polarisation fraction. On average, we see an improvement of ~45% for the weighted average approach relative to the simple boxcar average. We have modified the text to give this information in Section 2.3, paragraph 1 

“On average, the match filtering approach provides an improvement of $\sim$45\% in the polarised SNR, relative to a simple boxcar (non-weighted average). The improvement is more pronounced for FRBs 20180924B, 20190102C, 20190608B, 20190611B which have HTR image domain datasets - compared to FRB 20191001A which has HTR beamformed data available.”

--
2. Section 2.3 – The scattering time-scale measurement is not discussed throughout the paper. Is the exponentially convolved Gaussian preferred model in most cases? How good is the scattering time-scale measurement? Can you show some fitted profiles?

The scattering analysis used in this work was reported in previous papers, and we now explicitly reference this in Section 2.3.  We do not do a detailed scattering analysis in this work, although we have pointed out to the reader to refer to previous works that provide a comprehensive analysis.  Section 2.3 Paragraph 4 has been updated as - 

“(we refer the readers to \cite{Day_2020}, \cite{Bhandari_2020}, \cite{Qiu_2020} for a detailed discussion of the pulse-broadening measurements)”
--
3. Fig. 1 – Instead of dynamic spectra (which have been shown in previous papers), it would be useful to show multi-frequency burst profile with polarisation information, especially considering that some L-fraction measurements are low with large uncertainties.

We feel that it is useful for the readers to see the total intensity spectrum as it identifies key properties of the burst central to our analysis. In particular, the plots show the spectral modulation of the bursts, and the varying spectral indices of the burst components.   For example, the first component of FRB 20190102C is significantly fainter at high frequency, so we are unable to measure the pulse polarisation at the top of the band, explaining the absence of spectra at high frequency (as noted by the referee in their following comment).

4. Fig. 2 – For FRBs with multiple pulses, plots are very busy and hard to read. The authors could consider using multiple panels in these cases. In some cases, there are no data 
points at higher frequencies, which is not explained in the paper.

We thank the referee for the valuable suggestions. We have improved the figures as suggested by the referee. As noted above the absence of observations in sub-bands is due to the low-signal to noise ratio of some of the components and burst spectra modulation.  


5. Fig. 4 – what’s the red region?

We have added an explanation for the the red region to the figure caption 

“The red region indicates the 1-�� uncertainty on the linear model fit, from Feng et al. (2022)”

--
6. Section 4, paragraph 3 – Here the authors should discuss models in Yang et al. 2022, ApJ, 928, 16L

We thank the referee for pointing out this reference.  We have added a brief review of the findings from Yang et al. 2022 to this section.
--
--
7. Section 4, paragraph 4 -- How can observations in Bhandari et al. (2002) tell us about electron density and turbulence (and scattering) in host galaxies?

We reference Bhandari et al. 2020 to note that there are no significant differences in the host galaxy properties of the current sample of repeating and non-repeating FRBs.  We use this to assume that the lines of sight to repeating and non-repeating FRBs are similar, so that on average the ionised ISM in the host galaxies in the two samples are comparable.

We have revised the text to make clear what is presented in Bhandari et al. (2022) and what are our assumptions.  
--
8. Section 4, paragraph 4 – on “similar tau_s but lower RMs”, the sample considered here is very small. One should be careful to draw any conclusions here.

We agree with the referee’s comment that the sample set available here is limited, and could lead to a bias in our conclusion. We have modified the sentence to reflect that  in Section 4, paragraph 4

“Although, we caution the reader that a more extensive sample set of non-repeaters with polarisation measurements are required to verify this..”

--
9. Section 4.1 – estimates on the sigma_rm need to be explained in more detail. What does “most sensitive to” mean? Explain the choice of S/N. What’s the definition of “model discrimination”?

Most sensitive refers to the range in sigma_rm at which ASKAP has greatest sensitivity, i.e., the frequencies at centre of the exponential suppression of polarisation.  

The brightest burst in our sample set was FRB 20191001A, with a reported incoherent S/N of 62, hence we choose a similar S/N for the ASKAP burst to characterise the ASKAP depolarisation range.

We have modified the text in Section 4.1, paragraph 1 to better reflect the above comment as

“However, even with this limited bandwidth, a better estimation of the parameters and the model is possible with bursts for which rapid exponential suppression of linear polarization occurs within the band.”

---
 If one can only test models within 4<sigm_rm<8 rad/m^2, how useful is that?

The current bandwidth of ASKAP is relatively low to robustly test depolarisation models, and broadband spectro-polarimetric properties of the one-off FRBs. Hence we have argued towards having larger bandwidth for ASKAP, or shadowing with another telescope which complements ASKAP’s frequency of observation. We note this in the Section 4.1, paragraph 1 as - 

“Thus future wide-band polarimetric depolarisation studies, or multi-frequency simultaneous detection of bursts from different instruments, are required to better model the depolarisation behaviour, especially for non-repeaters.”
---
 For UWL, assuming 128MHz channel, how important is the channel RM depolarisation?

UWL can provide full Stokes data with higher spectral resolution (0.5 MHz is typical, but higher spectral resolution is also possible.) We quote an uncertainty for the 128 MHz band  to ensure the burst has a realistic signal to noise ratio when integrated over the entire band.

In such an analysis RM correction would be applied before averaging to 128 MHz channel widths. We have updated the same to notify the reader on this by addition of the following line in Section 4.1 and footnote 2 as,

“with RM correction ”

“UWL can operate in full Stokes data mode providing a highest spectral resolution of 0.5 MHz, we assume here that the finer spectral channels are corrected for RM before averaging. We use 128 MHz as the channel width to realistically model a potential burst with a polarised SNR of 55.”
--
















Scientific Editor's Comments

Minor items: 

1. For Figures 3/4/5, some of the the text labels and point sizes are too small to read (this is also noted by the referee regarding Figure 2, but that may in fact be for Figure 3).

2. For Appendix A, is "Burns" the appropriate title?  Wouldn't it be either "Burn" or "Burn's"?


We thank the scientific editor for their useful comments on the manuscript. 

We have increased the label and point sizes for Figures 3, 4 and 5. 
Appendix A title has now been corrected from “Burns” to “Burn’s”.


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
